QUICKAR: Automatic Query Reformulation for Concept Location using Crowdsourced Knowledge

During maintenance, software developers deal with numerous change requests made by the users of a software system. Studies show that the developers find it challenging to select appropriate search terms from a change request during concept location. In this paper, we propose a novel technique--QUICKAR--that automatically suggests helpful reformulations for a given query by leveraging the crowdsourced knowledge from Stack Overflow. It determines semantic similarity or relevance between any two terms by analyzing their adjacent word lists from the programming questions of Stack Overflow, and then suggests semantically relevant queries for concept location. Experiments using 510 queries from two software systems suggest that our technique can improve or preserve the quality of 76% of the initial queries on average which is promising. Comparison with one baseline technique validates our preliminary findings, and also demonstrates the potential of our technique.

==> crcopy_source/labeled_topics.txt <==
1 include define cpp bitcoin 
2 Recursion & refactoring- recurse application discuss refactor 
3 Query execution- query	database row execute 
4 typo weird call sense
5 Debug & logs- log debug output logger 
6 Comment & renaming- comment start end rename 
7 window exist	 question fine
8 Styles & rules- style html function	 rule 
9 Loop- check loop iteration flag 
10 fix slot logic	 determine 
11 Code segmentation- nice access segment code
12 Database transaction- field table column transaction 
13 Software release- release stable major beta 
14 Event handling- event	listen call locate 
15  fine body input pretty 
16 Array & functions- array param  key function 
17 code change  call case 
18 option intent key refactore 
19 miss  differ rid silent 
20 change revert origin parameter 
21 Style consistency- avoid improve consistency pretty 
22 interpol place bit mark 
23 filter priority change expect 
24 Charset formats & operations- string encode  convert utf8 
25 List operations- list reverse tuple append
26 matter make correct platform 
27 align fix combine sequence 
28 wrote github com notification 
29 Actor model- actor	message java akka 
30 update merge clean rename 
31 OOP paradigm- class method interface constructor 
32 require extra actual read 
33 Space & indents- space indent line brace 
34 File path types- path root absolute relative 
35 Method call responses- method call object response 
36 Math operations- max min float negate
37 true	disable	redundant enable 
38 Streaming- render mode stream frame 
39 Code convention- code block standard duplicate dead 
40 move order	mistake pretty 
41 piece mind worry need 
42  simplify github set thought 
43 place description change file 
44 Email configuration-default user configuration email 
45 Pull requests- request pull branch push 
46 see admin level wrong 
47 Bug & patch issue patch bug report 
48 Form error handling- form wrong field handle 
49 Deployment- post site jekyl publish 
50 Directory operations- file directory	copy folder
51 line problem point method 
52 Conditional constructs- condition level nest scope
53 Zend framework- prefer promising zend framework
54 Errors & warnings- error message warn fatal 
55 Exception handling- exception throw catch stack 
56 Query arguments- arguments attributes pass queryset 
57 Document changelog- entry changelog cosmetic document 
58 Namespace & annotation- import statements namespace annotations 
59 JQuery prototype- jquery function browser prototype 
60 Hashing- ruby hash method	rail
61 replace clearer issue getclass 
62 Date, time & zones- time date local  timezone 
63 problem bind variable control 
64 invalid find method leave 
65 Method return types- return	null false empty 
66 Client thread- call connect thread client callback 
67 question place stdlib forgot 
68 Document linking- document  link python  refer 
69 change break behaviour compatible 
70 question understand share written 
71 Function return types- function int char return
72 context domain resource valid 
73 Repharse clause- search claus note rename 
74 Sessions & cookies- session token signature cookies 
75 comment miss xml member
76 Data read write- data read content write 
77 support work code interest 
78 Build configuration- build compil support configuration
79 SWT plugin- plugin command composite shell 
80 Test methods- test fail assert pass 
81 License & copyrights- header license attach copyright 
82 Social networks- node member cluster role 
83 target work cast spell 
84 avoid apply	dump look
85 type scala case tree 
86 Version & manual- version number latest manual
87 API code issues- API fix code copy
88 Diff & forking- url git diff repo
89 tag matter exist call
90 Process operations- process worker  kill assign 
91 Deprecated code- remove deprecated  blank code 
92 Package deletion- package delete asset subpackage
93 App installation- install system make bin
94 constant positive feedback work
95 Proxy connection- status proxy abort port 
96 Ideas & practices- point idea avoid practice 
97 Use of Regex- replace regex split match
98 Javascript function- var group javascript function 
99 Translation- translat  language english detail 
100 inline case place problem

==> crcopy_source/read_me.txt <==
Experiment Data
====================

labeled_topics: Topic labels with 4 representative words
topic_words: Complete word list for each topic

==> crcopy_source/topic_words.txt <==
	
0		includ	defin	cpp	bitcoin	purpos	reason	just	touch	the	replac
1		thought	recurs	applic	discus	refactor	nicer	agre	switch	for	but
2		work	quot	queri	doubl	databas	driver	count	singl	row	execut
3		typo	weird	thi	enter	todai	call	sens	attach	stuff	merg
4		log	debug	format	output	logger	info	level	writer	print	messag
5		comment	start	craftbukk	end	top	renam	bukk	class	team	org
6		window	exist	question	fine	care	bad	propos	magic	with	miss
7		style	guid	html	consist	prefer	follow	function	sourc	rule	and
8		check	loop	exist	iter	notic	perform	previou	work	peopl	flag
9		fix	slot	expect	logic	determin	small	confus	method	also	adapt
10		nice	access	consist	assu	segment	code	long	accessor	quick	continu
11		model	field	cac	tabl	migrat	column	creat	exist	record	transac
12		releas	work	stabl	keep	guess	suppos	major	answer	latest	beta
13		event	listen	call	locat	variabl	reason	entiti	code	store	dispatch
14		fine	bodi	kind	input	pretti	stick	accur	set	caus	remov
15		arrai	php	valu	param	kei	type	function	paramet	empti	valid
16		code	chang	call	case	method	the	thi	work	comment	point
17		option	pass	inten	kei	think	refactor	name	mutat	document	solv
18		miss	properli	will	thank	ill	that	differ	rid	silent	put
19		chang	revert	origin	thi	wrong	what	paramet	you	the	remov
20		intern	wrong	avoid	improv	consist	pretti	sens	know	strict	introduc
21		the	interpol	place	bit	mark	need	care	exist	safe	fail
22		filter	prioriti	echo	need	chang	expect	confus	propos	temporari	deep
23		string	encod	convert	format	str	utf8	json	previou	correct	tostr
24		list	revers	perhap	tupl	append	good	interest	curl	reason	fine
25		forgot	place	matter	make	correct	shouldnt	platform	hold	avoid	simpli
26		align	for	fix	combin	expect	instanc	nice	sequenc	probabl	avoid
27		wrote	github	com	notificationsgithub	2012	2013	replyrepli	2011	comwrot	dec
28		actor	messag	case	java	val	akka	system	scala	creat	class
29		updat	ill	merg	thank	otherw	clean	great	rena	modifi	want
30		class	method	interfac	add	public	privat	constructor	implem	instanc	extend
31		requir	extra	actual	read	not	sugges	feel	simpli	structur	polici
32		space	indent	line	brace	remov	tab	whitespac	extra	newlin	blank
33		path	root	case	absolut	rel	join	uri	slash	global	full
34		method	call	object	respons	creat	thi	pass	accept	content	origin
35		guess	100	max	min	correct	understand	float	can	neg	math
36		true	disabl	redund	enabl	fals	add	sound	provid	thi	tell
37		render	mode	stream	set	but	frame	reset	need	true	the
38		code	block	standard	duplic	conven	follow	dead	write	the	cakephp
39		move	order	mistak	thought	pretti	position	typo	ill	why	subsequ
40		add	forget	place	piec	mind	worri	need	earlier	correctli	now
41		feel	also	guess	implem	simplifi	httpsgithub	set	thought	isnt	sorri
42		add	need	place	descrip	chang	true	file	good	obj	suppos
43		set	default	config	user	configur	overrid	option	email	properti	provid
44		request	pull	comm	updat	branch	push	ill	separ	master	thank
45		httpsgithub	see	there	here	admin	level	but	wrong	total	mayb
46		issu	patch	bug	report	upstream	appli	problem	develop	link	patc
47		form	wrong	profil	field	handl	get	problem	place	web	approach
48		post	site	titl	jekyl	good	find	publish	markdown	ill	rubi
49		file	directori	sourc	load	dir	copi	folder	gener	chang	filena
50		line	nice	just	problem	should	belong	point	leav	method	implem
51		condition	logic	level	nest	need	start	scope	yoda	fine	statem
52		futur	local	prefer	promis	zend	link	framework	sourc	httpwww	add
53		error	messag	fail	warn	handl	valid	rais	expect	fatal	function
54		excep	throw	catch	case	stack	thrown	control	thi	trace	handl
55		argum	name	attribut	manag	remov	pass	but	queryset	true	make
56		entri	changelog	matter	prefer	exampl	cosmet	document	guess	produc	refer
57		import	statem	namespac	declar	annot	docblock	global	resolv	look	current
58		elem	jqueri	function	properti	css	browser	docum	prototyp	support	byte
59		rubi	hash	nil	method	rail	work	def	initi	syntax	arg
60		turn	replac	clearer	issu	getclass	correctli	your	need	shorter	accept
61		time	second	date	dai	local	dateti	differ	current	timezon	implement
62		problem	good	bind	variabl	catch	real	control	clear	will	talk
63		invalid	find	comm	method	easier	leav	bit	confus	idea	current
64		return	null	fals	empti	true	boolean	check	method	explic	bool
65		call	connec	thread	client	callback	task	timeout	start	lock	transport
66		question	nice	guess	place	stdlib	forgot	magic	addition	thank	logic
67		doc	link	python	note	django	refer	document	mention	templat	import
68		chang	break	behavior	compat	mind	make	but	point	httpwww	appli
69		thank	question	understand	separ	share	unnecessari	clean	written	should	close
70		function	buffer	int	char	return	call	const	static	pointer	size
71		foo	context	bar	domain	resourc	valid	what	but	that	good
72		thi	search	claus	prefer	note	rena	that	intern	pick	not
73		session	the	token	sign	cooki	verifi	intend	sens	modifi	thi
74		comment	explain	miss	xml	member	pleas	wrap	the	underscor	nice
75		data	read	content	bit	pars	write	allow	wrong	add	correct
76		support	work	code	but	why	what	interest	guarante	switch	dont
77		build	compil	depend	work	support	env	need	flag	configur	dependson
78		plugin	command	app	compos	shell	altern	talk	flow	applic	solution
79		test	fail	case	assert	pass	run	asser	work	failur	cover
80		header	add	licens	need	util	remov	attach	describ	copyright	bit
81		node	address	member	remov	cluster	map	chang	case	role	join
82		target	work	cast	spell	empti	delet	fix	script	hack	solution
83		avoid	appli	dump	look	higher	prevent	attempt	eleg	tend	consid
84		type	scala	case	tree	symbol	def	match	class	val	map
85		version	number	chosen	the	latest	specif	current	manual	work	fact
86		reason	author	also	api	fix	but	proper	code	copi	httpsgithub
87		url	git	diff	http	repo	project	comm	head	repositori	fork
88		tag	matter	that	exist	call	note	work	happen	weird	updat
89		process	worker	send	kill	cluster	fine	peopl	assign	thought	why
90		remov	deprec	action	you	line	comm	view	blank	code	note
91		packag	modul	delet	agre	thought	categori	care	asset	peopl	subpackag
92		instal	prefix	system	formula	rubi	make	homebrew	brew	work	bin
93		constant	dont	and	posit	feedback	work	longer	rena	copypast	refer
94		statu	proxi	abort	meant	spec	lot	but	port	wrong	defin
95		point	good	idea	avoid	wrap	preserv	thought	bad	practic	safe
96		variabl	replac	line	regex	split	oper	match	charact	readabl	escap
97		var	group	javascript	function	host	variabl	top	refer	hub	descript
98		translat	correct	languag	the	english	detail	bad	store	refresh	self
99		inlin	case	thi	place	problem	correct	prefer	broken	want	comparison


==> labeled_topics.txt <==
1 include define cpp bitcoin 
2 Recursion & refactoring- recurse application discuss refactor 
3 Query execution- query	database row execute 
4 typo weird call sense
5 Debug & logs- log debug output logger 
6 Comment & renaming- comment start end rename 
7 window exist	 question fine
8 Styles & rules- style html function	 rule 
9 Loop- check loop iteration flag 
10 fix slot logic	 determine 
11 Code segmentation- nice access segment code
12 Database transaction- field table column transaction 
13 Software release- release stable major beta 
14 Event handling- event	listen call locate 
15  fine body input pretty 
16 Array & functions- array param  key function 
17 code change  call case 
18 option intent key refactore 
19 miss  differ rid silent 
20 change revert origin parameter 
21 Style consistency- avoid improve consistency pretty 
22 interpol place bit mark 
23 filter priority change expect 
24 Charset formats & operations- string encode  convert utf8 
25 List operations- list reverse tuple append
26 matter make correct platform 
27 align fix combine sequence 
28 wrote github com notification 
29 Actor model- actor	message java akka 
30 update merge clean rename 
31 OOP paradigm- class method interface constructor 
32 require extra actual read 
33 Space & indents- space indent line brace 
34 File path types- path root absolute relative 
35 Method call responses- method call object response 
36 Math operations- max min float negate
37 true	disable	redundant enable 
38 Streaming- render mode stream frame 
39 Code convention- code block standard duplicate dead 
40 move order	mistake pretty 
41 piece mind worry need 
42  simplify github set thought 
43 place description change file 
44 Email configuration-default user configuration email 
45 Pull requests- request pull branch push 
46 see admin level wrong 
47 Bug & patch issue patch bug report 
48 Form error handling- form wrong field handle 
49 Deployment- post site jekyl publish 
50 Directory operations- file directory	copy folder
51 line problem point method 
52 Conditional constructs- condition level nest scope
53 Zend framework- prefer promising zend framework
54 Errors & warnings- error message warn fatal 
55 Exception handling- exception throw catch stack 
56 Query arguments- arguments attributes pass queryset 
57 Document changelog- entry changelog cosmetic document 
58 Namespace & annotation- import statements namespace annotations 
59 JQuery prototype- jquery function browser prototype 
60 Hashing- ruby hash method	rail
61 replace clearer issue getclass 
62 Date, time & zones- time date local  timezone 
63 problem bind variable control 
64 invalid find method leave 
65 Method return types- return	null false empty 
66 Client thread- call connect thread client callback 
67 question place stdlib forgot 
68 Document linking- document  link python  refer 
69 change break behaviour compatible 
70 question understand share written 
71 Function return types- function int char return
72 context domain resource valid 
73 Repharse clause- search claus note rename 
74 Sessions & cookies- session token signature cookies 
75 comment miss xml member
76 Data read write- data read content write 
77 support work code interest 
78 Build configuration- build compil support configuration
79 SWT plugin- plugin command composite shell 
80 Test methods- test fail assert pass 
81 License & copyrights- header license attach copyright 
82 Social networks- node member cluster role 
83 target work cast spell 
84 avoid apply	dump look
85 type scala case tree 
86 Version & manual- version number latest manual
87 API code issues- API fix code copy
88 Diff & forking- url git diff repo
89 tag matter exist call
90 Process operations- process worker  kill assign 
91 Deprecated code- remove deprecated  blank code 
92 Package deletion- package delete asset subpackage
93 App installation- install system make bin
94 constant positive feedback work
95 Proxy connection- status proxy abort port 
96 Ideas & practices- point idea avoid practice 
97 Use of Regex- replace regex split match
98 Javascript function- var group javascript function 
99 Translation- translat  language english detail 
100 inline case place problem

==> read_me.txt <==
Experiment Data
====================

labeled_topics: Topic labels with 4 representative words
topic_words: Complete word list for each topic
